Renormalized perturbation theory at large expansion orders

We present a general formalism that allows for the computation of large-order renormalized expansions in the spacetime representation, effectively doubling the numerically attainable perturbation order of renormalized Feynman diagrams. We show that this formulation compares advantageously to the currently standard techniques due to its high efficiency, simplicity, and broad range of applicability. Our formalism permits to easily complement perturbation theory with non-perturbative information, which we illustrate by implementing expansions renormalized by the addition of a gap or the inclusion of Dynamical Mean-Field Theory. As a result, we present numerically-exact results for the square-lattice Fermi-Hubbard model in the low temperature non-Fermi-liquid regime and show the momentum-dependent suppression of fermionic excitations in the antinodal region.

==> list_of_files_to_include.txt <==
abstract
main
paragraph_intro_renormalization
paragraph_intro_diagmc
paragraph_in_this_letter
figure_quadratic_renormalization
diagrams
paragraph_presentation_rdet
figure_Hubbard_atom
plot_atom
paragraph_observation_rdet
footnote_complexity_rdet
figure_double_occupancy
plot_docc
paragraph_hubbard_intro
paragraph_hubbard_results
figure_density_various
plot_density
paragraph_spectral_function
figure_spectral_function
spectral_function
paragraph_conclusion
paragraph_acknowledgements
main_biblio



==> test_sed.txt <==
ddfdf "{ dsfsdf "
ssdfsda "{ ddfsa a"

